Bidding Games with Charging

Graph games lie at the algorithmic core of many automated design problems in computer science. These are games usually played between two players on a given graph, where the players keep moving a token along the edges according to pre-determined rules, and the winner is decided based on the infinite path traversed by the token from a given initial position. In bidding games, the players initially get some monetary budgets which they need to use to bid for the privilege of moving the token at each step. Each round of bidding affects the players' available budgets, which is the only form of update that the budgets experience. We introduce bidding games with charging where the players can additionally improve their budgets during the game by collecting vertex-dependent charges. Unlike traditional bidding games (where all charges are zero), bidding games with charging allow non-trivial recurrent behaviors. We show that the central property of traditional bidding games generalizes to bidding games with charging: For each vertex there exists a threshold ratio, which is the necessary and sufficient fraction of the total budget for winning the game from that vertex. While the thresholds of traditional bidding games correspond to unique fixed points of linear systems of equations, in games with charging, these fixed points are no longer unique. This significantly complicates the proof of existence and the algorithmic computation of thresholds for infinite-duration objectives. We also provide the lower complexity bounds for computing thresholds for Rabin and Streett objectives, which are the first known lower bounds in any form of bidding games (with or without charging), and we solve the following repair problem for safety and reachability games that have unsatisfiable objectives: Can we distribute a given amount of charge to the players in a way such that the objective can be satisfied?

==> rebuttal.txt <==
We thank the reviewers for their constructive feedback. We will address them in the final version. Below we list our response to the main comments.

---------- Reviewer 1 -------------
1) "...isn't the conjecture (just before related work) obvious?.."
Response: The conjecture is not obvious because the increment in budget after charging has a nonlinear dependence on the budget before charging. We elaborate this in the following. Consider a vertex v with charge c for Player 1. Suppose the budgets of the players while entering v (i.e., before charging) were B_1 and B_2, respectively; observe that B_1 + B_2 = 1. Then after charging, Player 1's budget becomes (B_1 + c)/(B_1 + B_2 + c) = (B_1 + c)/(1 + c). The net increment of Player 1's budget is (B_1 + c)/(1 + c) - B_1 = c*(1 - B_1)/(1 + c). From this expression, it is clear that the net increment is higher if the initial budget B_1 is lower. Therefore, Player 1 will seemingly "gain more" if charging happened at a later point in the game, after Player 1 has spent some of its initial budget. However, this extra gain does not necessarily help Player 1 in lowering his threshold at the initial vertex; we can show examples of acyclic games where this is true. The conjecture states that the placement of the charges does not matter in *any* given acyclic game.

2) "Breaking ties in favor of Player 1: does it affect anything?" 
Response: When Player 1 has budget exactly equal to the threshold, the outcome of the game does depend on how ties are broken, as is well-known in traditional bidding games. In particular, if ties are broken always in favor of one of the players, then that player will win the game. If ties are broken randomly, then the outcome will depend on the concrete tie-breaking outcomes on the given run.

3) "Remark 1: the last sentence was very confusing for me..."
Response:

---------- Reviewer 2 --------------
1) Presentation can be improved with more explanation.
Response: We agree with the suggestion and will add further explanations in the final version.

2) "..reason to charge the budgets at the vertices..."
Response: We agree that charges on the edges would also be an interesting model. We point out that both models are inter-reducible: For going from state-based charges to edge-based charges, we will cause a linear blow up (split each edge with charges into two edges connected by a vertex with charges), and for the opposite direction, there will be no blow-up at all (add the charges of each vertex to the incoming edges). We will add this explanation in the final version.

3) Relationship with energy games..
Response: 

----------- Reviewer 3 -------------
1) Conjecture about acyclic repair is trivial.
Response: Please see the response to the Comment 1 of Reviewer 1 above.

2) Rational versus real charges.
Response:

3) Renormalization is unnatural.
Response:

4) Proof of Lem. 3.9 is "broken," "f_2^*(v)\ge x" should be "f_2^*(v)\le x."
Response: The inequality is correct in the paper, but we understand the reason for the confusion. We clarify the reason here: Actually, f_2^*(v) = clamp_{[0,1]}(x) = min(1, max(0, x)). Since f_2^*(v) \neq 1, it follows that x < 1. If in addition, x > 0, then f_2^*(v) = x. On the other hand, if x < 0, then the "clamp" ensures f_2^*(v) = 0 > x. Therefore, in both cases, f_2^*(v) \geq x. We will add this explanation in the final version.

